Local Convergence of Adaptively Regularized Tensor Methods

Optimization methods that make use of derivatives of the objective function up to order $p > 2$ are called tensor methods. Among them, ones that minimize a regularized $p$th-order Taylor expansion at each step have been shown to possess optimal global complexity, which improves as $p$ increases. The local convergence of such optimization algorithms on functions that have Lipschitz continuous $p$th derivatives and are uniformly convex of order $q$ has been studied by Doikov and Nesterov [Math. Program., 193 (2022), pp. 315--336]. We extend these local convergence results to locally uniformly convex functions and fully adaptive methods, which do not need knowledge of the Lipschitz constant, thus providing the first sharp local rates for AR$p$. We discuss the surprising new challenges encountered by nonconvex local models and non-unique model minimizers. For $p > 2$, our examples show that in particular when using the global minimizer of the subproblem, even asymptotically not all iterations need to be successful. Only if the "right" local model minimizer is used, the $p/(q-1)$th-order local convergence from the non-adaptive case is preserved for $p > q-1$, otherwise the superlinear rate can degrade. We thus confirm that adaptive higher-order methods achieve superlinear convergence for certain degenerate problems as long as $p$ is large enough and provide sharp bounds on the order of convergence one can expect in the limit.

==> python/convergence.json <==
{
    "pos_def_example": [
        [
            2,
            2,
            "CLOSEST_MODEL_MIN",
            [
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "0.06830000000000000",
                    "gradient_norm": "1.452000000000000",
                    "sigma": "0",
                    "tentative_iterate": "0.01538461538461538",
                    "local_mins": [
                        "0.01538461538461538"
                    ],
                    "model_value": "0.006869230769230769",
                    "local_min_model_values": [
                        "0.006869230769230769"
                    ],
                    "rho_minus_1": "0.08822636929145805"
                },
                {
                    "iterate": "0.01538461538461538",
                    "function_value": "0.001449417037218585",
                    "gradient_norm": "0.1903395539371871",
                    "sigma": "0",
                    "tentative_iterate": "0.0004524886877828054",
                    "local_mins": [
                        "0.0004524886877828054"
                    ],
                    "model_value": "2.832986981424691e-5",
                    "local_min_model_values": [
                        "2.832986981424691e-5"
                    ],
                    "rho_minus_1": "0.01907036603568763"
                },
                {
                    "iterate": "0.0004524886877828054",
                    "function_value": "1.229217363227678e-6",
                    "gradient_norm": "0.005434779269438434",
                    "sigma": "0",
                    "tentative_iterate": "4.089369071692774e-7",
                    "local_mins": [
                        "4.089369071692774e-7"
                    ],
                    "model_value": "7.405341317781496e-10",
                    "local_min_model_values": [
                        "7.405341317781496e-10"
                    ],
                    "rho_minus_1": "0.0006019899906545635"
                },
                {
                    "iterate": "4.089369071692774e-7",
                    "function_value": "1.003376911361299e-12",
                    "gradient_norm": "4.907246899537606e-6",
                    "sigma": "0",
                    "tentative_iterate": "3.344583777732246e-13",
                    "local_mins": [
                        "3.344583777732246e-13"
                    ],
                    "model_value": "5.470897500245027e-19",
                    "local_min_model_values": [
                        "5.470897500245027e-19"
                    ],
                    "rho_minus_1": "5.452481225698900e-7"
                },
                {
                    "iterate": "3.344583777732246e-13",
                    "function_value": "6.711744387764816e-25",
                    "gradient_norm": "4.013500533281380e-12",
                    "sigma": "0",
                    "tentative_iterate": "2.237248129251696e-25",
                    "local_mins": [
                        "2.237248129251696e-25"
                    ],
                    "model_value": "2.993065519943942e-37",
                    "local_min_model_values": [
                        "2.993065519943942e-37"
                    ],
                    "rho_minus_1": "4.459445036969057e-13"
                },
                {
                    "iterate": "2.237248129251696e-25",
                    "function_value": "3.003167515104128e-49",
                    "gradient_norm": "2.684697755102035e-24",
                    "sigma": "0",
                    "tentative_iterate": "1.001055838368043e-49",
                    "local_mins": [
                        "1.001055838368043e-49"
                    ],
                    "model_value": "8.958441206661567e-74",
                    "local_min_model_values": [
                        "8.958441206661567e-74"
                    ],
                    "rho_minus_1": "2.982997505668928e-25"
                },
                {
                    "iterate": "1.001055838368043e-49",
                    "function_value": "6.012676749184469e-98",
                    "gradient_norm": "1.201267006041651e-48",
                    "sigma": "0",
                    "tentative_iterate": "2.004225583061490e-98",
                    "local_mins": [
                        "2.004225583061490e-98"
                    ],
                    "model_value": "8.025366885321195e-147",
                    "local_min_model_values": [
                        "8.025366885321195e-147"
                    ],
                    "rho_minus_1": "1.334741117824057e-49"
                },
                {
                    "iterate": "2.004225583061490e-98",
                    "function_value": "2.410152112678901e-195",
                    "gradient_norm": "2.405070699673788e-97",
                    "sigma": "0",
                    "tentative_iterate": "8.033840375596337e-196",
                    "local_mins": [
                        "8.033840375596337e-196"
                    ],
                    "model_value": "6.440651364401003e-293",
                    "local_min_model_values": [
                        "6.440651364401003e-293"
                    ],
                    "rho_minus_1": "2.672300777415320e-98"
                },
                {
                    "iterate": "8.033840375596337e-196",
                    "function_value": "3.872555470833714e-390",
                    "gradient_norm": "9.640608450715605e-195",
                    "sigma": "0",
                    "tentative_iterate": "nan",
                    "local_mins": [],
                    "model_value": "nan",
                    "local_min_model_values": [],
                    "rho_minus_1": "nan"
                }
            ]
        ],
        [
            3,
            2,
            "CLOSEST_MODEL_MIN",
            [
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "0.06830000000000000",
                    "gradient_norm": "1.452000000000000",
                    "sigma": "0.5000000000000000",
                    "tentative_iterate": "-0.0008563932304861004",
                    "local_mins": [
                        "-13.05181585643830",
                        "-0.0008563932304861004"
                    ],
                    "model_value": "-0.0002542791400307052",
                    "local_min_model_values": [
                        "-4504.419539186327",
                        "-0.0002542791400307052"
                    ],
                    "rho_minus_1": "-0.004524522988933800"
                },
                {
                    "iterate": "-0.0008563932304861004",
                    "function_value": "4.395433110477992e-6",
                    "gradient_norm": "0.01025912447810965",
                    "sigma": "0.2500000000000000",
                    "tentative_iterate": "5.757474081377540e-10",
                    "local_mins": [
                        "-23.46023625473085",
                        "5.757474081377540e-10"
                    ],
                    "model_value": "-1.479197555645326e-12",
                    "local_min_model_values": [
                        "-24142.66185711616",
                        "-1.479197555645326e-12"
                    ],
                    "rho_minus_1": "-3.671246035253564e-7"
                },
                {
                    "iterate": "5.757474081377540e-10",
                    "function_value": "1.988910469390862e-18",
                    "gradient_norm": "6.908968905608689e-9",
                    "sigma": "0.1250000000000000",
                    "tentative_iterate": "-1.828995213783875e-28",
                    "local_mins": [
                        "-47.49468028909525",
                        "-1.828995213783875e-28"
                    ],
                    "model_value": "-3.159117761497269e-37",
                    "local_min_model_values": [
                        "-207504.5086886823",
                        "-3.159117761497269e-37"
                    ],
                    "rho_minus_1": "-1.657425388614363e-19"
                },
                {
                    "iterate": "-1.828995213783875e-28",
                    "function_value": "2.007134095226593e-55",
                    "gradient_norm": "2.194794256540649e-27",
                    "sigma": "0.06250000000000000",
                    "tentative_iterate": "5.990931136070058e-84",
                    "local_mins": [
                        "-95.49736834815167",
                        "5.990931136070058e-84"
                    ],
                    "model_value": "-3.287215312194278e-111",
                    "local_min_model_values": [
                        "-1714464.503947441",
                        "-3.287215312194278e-111"
                    ],
                    "rho_minus_1": "-1.672611746022160e-56"
                },
                {
                    "iterate": "5.990931136070058e-84",
                    "function_value": "2.153475352628021e-166",
                    "gradient_norm": "7.189117363284070e-83",
                    "sigma": "0.03125000000000000",
                    "tentative_iterate": "-2.127822294058632e-250",
                    "local_mins": [
                        "-191.4986910905066",
                        "-2.127822294058632e-250"
                    ],
                    "model_value": "-3.824291050049964e-333",
                    "local_min_model_values": [
                        "-13935168.50196336",
                        "-3.824291050049964e-333"
                    ],
                    "rho_minus_1": "-1.794562793856684e-167"
                },
                {
                    "iterate": "-2.127822294058632e-250",
                    "function_value": "2.716576629055765e-499",
                    "gradient_norm": "2.553386752870359e-249",
                    "sigma": "0.01562500000000000",
                    "tentative_iterate": "nan",
                    "local_mins": [],
                    "model_value": "nan",
                    "local_min_model_values": [],
                    "rho_minus_1": "nan"
                }
            ]
        ],
        [
            3,
            2,
            "GLOBAL_MODEL_MIN",
            [
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "0.06830000000000000",
                    "gradient_norm": "1.452000000000000",
                    "sigma": "0.5000000000000000",
                    "tentative_iterate": "-13.05181585643830",
                    "local_mins": [
                        "-13.05181585643830",
                        "-0.0008563932304861004"
                    ],
                    "model_value": "-4504.419539186327",
                    "local_min_model_values": [
                        "-4504.419539186327",
                        "-0.0002542791400307052"
                    ],
                    "rho_minus_1": "-4.611429069025046"
                },
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "0.06830000000000000",
                    "gradient_norm": "1.452000000000000",
                    "sigma": "1.000000000000000",
                    "tentative_iterate": "-6.119632390404202",
                    "local_mins": [
                        "-6.119632390404202",
                        "-0.0006813140578644704"
                    ],
                    "model_value": "-394.1293843680716",
                    "local_min_model_values": [
                        "-394.1293843680716",
                        "-0.0002027238649100312"
                    ],
                    "rho_minus_1": "-2.374499929008215"
                },
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "0.06830000000000000",
                    "gradient_norm": "1.452000000000000",
                    "sigma": "2.000000000000000",
                    "tentative_iterate": "-2.572907477012724",
                    "local_mins": [
                        "-2.572907477012724",
                        "-0.0003369411307224607"
                    ],
                    "model_value": "-16.11462052216866",
                    "local_min_model_values": [
                        "-16.11462052216866",
                        "-0.0001006737216258856"
                    ],
                    "rho_minus_1": "-1.294752465564018"
                },
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "0.06830000000000000",
                    "gradient_norm": "1.452000000000000",
                    "sigma": "4.000000000000000",
                    "tentative_iterate": "0.0003298283076616507",
                    "local_mins": [
                        "0.0003298283076616507"
                    ],
                    "model_value": "9.934020698977680e-5",
                    "local_min_model_values": [
                        "9.934020698977680e-5"
                    ],
                    "rho_minus_1": "-0.004316055621997190"
                },
                {
                    "iterate": "0.0003298283076616507",
                    "function_value": "6.530073582116694e-7",
                    "gradient_norm": "0.003960551003611895",
                    "sigma": "2.000000000000000",
                    "tentative_iterate": "-2.366701258100910",
                    "local_mins": [
                        "-2.366701258100909",
                        "-1.196031373190154e-11"
                    ],
                    "model_value": "-9.713638122262169",
                    "local_min_model_values": [
                        "-9.713638122262169",
                        "-1.183454968245606e-14"
                    ],
                    "rho_minus_1": "-1.299020359541525"
                },
                {
                    "iterate": "0.0003298283076616507",
                    "function_value": "6.530073582116694e-7",
                    "gradient_norm": "0.003960551003611895",
                    "sigma": "4.000000000000000",
                    "tentative_iterate": "1.196031112908320e-11",
                    "local_mins": [
                        "1.196031112908320e-11"
                    ],
                    "model_value": "1.183454796586718e-14",
                    "local_min_model_values": [
                        "1.183454796586718e-14"
                    ],
                    "rho_minus_1": "-5.436943235928690e-8"
                },
                {
                    "iterate": "1.196031112908320e-11",
                    "function_value": "8.582942538405166e-22",
                    "gradient_norm": "1.435237335524316e-10",
                    "sigma": "2.000000000000000",
                    "tentative_iterate": "-2.366025403808946",
                    "local_mins": [
                        "-2.366025403808946",
                        "-5.703036842262884e-34"
                    ],
                    "model_value": "-9.696152423340298",
                    "local_min_model_values": [
                        "-9.696152423340298",
                        "-2.046302850422649e-44"
                    ],
                    "rho_minus_1": "-1.299038105676014"
                },
                {
                    "iterate": "1.196031112908320e-11",
                    "function_value": "8.582942538405166e-22",
                    "gradient_norm": "1.435237335524316e-10",
                    "sigma": "4.000000000000000",
                    "tentative_iterate": "5.703036842262884e-34",
                    "local_mins": [
                        "5.703036842262884e-34"
                    ],
                    "model_value": "2.046302850422649e-44",
                    "local_min_model_values": [
                        "2.046302850422649e-44"
                    ],
                    "rho_minus_1": "-7.152452115109517e-23"
                },
                {
                    "iterate": "5.703036842262884e-34",
                    "function_value": "1.951477753452468e-66",
                    "gradient_norm": "6.843644210715460e-33",
                    "sigma": "2.000000000000000",
                    "tentative_iterate": "-2.366025403784439",
                    "local_mins": [
                        "-2.366025403784439",
                        "-6.182971958219906e-101"
                    ],
                    "model_value": "-9.696152422706632",
                    "local_min_model_values": [
                        "-9.696152422706632",
                        "-1.057851506172192e-133"
                    ],
                    "rho_minus_1": "-1.299038105676658"
                },
                {
                    "iterate": "5.703036842262884e-34",
                    "function_value": "1.951477753452468e-66",
                    "gradient_norm": "6.843644210715460e-33",
                    "sigma": "4.000000000000000",
                    "tentative_iterate": "6.182971958219906e-101",
                    "local_mins": [
                        "6.182971958219906e-101"
                    ],
                    "model_value": "1.057851506172192e-133",
                    "local_min_model_values": [
                        "1.057851506172192e-133"
                    ],
                    "rho_minus_1": "-1.626231461210390e-67"
                },
                {
                    "iterate": "6.182971958219906e-101",
                    "function_value": "2.293748534168022e-200",
                    "gradient_norm": "7.419566349863887e-100",
                    "sigma": "2.000000000000000",
                    "tentative_iterate": "nan",
                    "local_mins": [],
                    "model_value": "nan",
                    "local_min_model_values": [],
                    "rho_minus_1": "nan"
                }
            ]
        ]
    ],
    "sharpness_example": [
        [
            2,
            4,
            "CLOSEST_MODEL_MIN",
            [
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "2.700000000000000e-5",
                    "gradient_norm": "0.001100000000000000",
                    "sigma": "0",
                    "tentative_iterate": "0.06764705882352941",
                    "local_mins": [
                        "0.06764705882352941"
                    ],
                    "model_value": "9.205882352941176e-6",
                    "local_min_model_values": [
                        "9.205882352941176e-6"
                    ],
                    "rho_minus_1": "0.2072221357502903"
                },
                {
                    "iterate": "0.06764705882352941",
                    "function_value": "5.518547290325716e-6",
                    "gradient_norm": "0.0003305022838567546",
                    "sigma": "0",
                    "tentative_iterate": "0.04556443080829454",
                    "local_mins": [
                        "0.04556443080829454"
                    ],
                    "model_value": "1.869367794028578e-6",
                    "local_min_model_values": [
                        "1.869367794028578e-6"
                    ],
                    "rho_minus_1": "0.2062170519323593"
                },
                {
                    "iterate": "0.04556443080829454",
                    "function_value": "1.116844756330170e-6",
                    "gradient_norm": "9.890736883775511e-5",
                    "sigma": "0",
                    "tentative_iterate": "0.03059375517276633",
                    "local_mins": [
                        "0.03059375517276633"
                    ],
                    "model_value": "3.764896879133789e-7",
                    "local_min_model_values": [
                        "3.764896879133789e-7"
                    ],
                    "rho_minus_1": "0.2054631597894988"
                },
                {
                    "iterate": "0.03059375517276633",
                    "function_value": "2.243739961902944e-7",
                    "gradient_norm": "2.951113190659473e-5",
                    "sigma": "0",
                    "tentative_iterate": "0.02049575835323018",
                    "local_mins": [
                        "0.02049575835323018"
                    ],
                    "model_value": "7.537233812344173e-8",
                    "local_min_model_values": [
                        "7.537233812344173e-8"
                    ],
                    "rho_minus_1": "0.2049171896685635"
                },
                {
                    "iterate": "0.02049575835323018",
                    "function_value": "4.483933709642603e-8",
                    "gradient_norm": "8.786242388830999e-6",
                    "sigma": "0",
                    "tentative_iterate": "0.01370927243265636",
                    "local_mins": [
                        "0.01370927243265636"
                    ],
                    "model_value": "1.502548196315079e-8",
                    "local_min_model_values": [
                        "1.502548196315079e-8"
                    ],
                    "rho_minus_1": "0.2045317675386924"
                },
                {
                    "iterate": "0.01370927243265636",
                    "function_value": "8.927601475599485e-9",
                    "gradient_norm": "2.611900566906227e-6",
                    "sigma": "0",
                    "tentative_iterate": "0.009160022775446456",
                    "local_mins": [
                        "0.009160022775446456"
                    ],
                    "model_value": "2.986507596267230e-9",
                    "local_min_model_values": [
                        "2.986507596267230e-9"
                    ],
                    "rho_minus_1": "0.2042645636897895"
                },
                {
                    "iterate": "0.009160022775446456",
                    "function_value": "1.772952647165348e-9",
                    "gradient_norm": "7.756212487069580e-7",
                    "sigma": "0",
                    "tentative_iterate": "0.006115892251127660",
                    "local_mins": [
                        "0.006115892251127660"
                    ],
                    "model_value": "5.924064879157930e-10",
                    "local_min_model_values": [
                        "5.924064879157930e-10"
                    ],
                    "rho_minus_1": "0.2040816353695694"
                },
                {
                    "iterate": "0.006115892251127660",
                    "function_value": "3.514786971068796e-10",
                    "gradient_norm": "2.301587474634787e-7",
                    "sigma": "0",
                    "tentative_iterate": "0.004081383899889561",
                    "local_mins": [
                        "0.004081383899889561"
                    ],
                    "model_value": "1.173487501944056e-10",
                    "local_min_model_values": [
                        "1.173487501944056e-10"
                    ],
                    "rho_minus_1": "0.2039574795982031"
                },
                {
                    "iterate": "0.004081383899889561",
                    "function_value": "6.959619632367625e-11",
                    "gradient_norm": "6.826392508513555e-8",
                    "sigma": "0",
                    "tentative_iterate": "0.002722763437322922",
                    "local_mins": [
                        "0.002722763437322922"
                    ],
                    "model_value": "2.322381358578560e-11",
                    "local_min_model_values": [
                        "2.322381358578560e-11"
                    ],
                    "rho_minus_1": "0.2038737070411554"
                },
                {
                    "iterate": "0.002722763437322922",
                    "function_value": "1.376970401268055e-11",
                    "gradient_norm": "2.024000448325396e-8",
                    "sigma": "0",
                    "tentative_iterate": "0.001815996360958996",
                    "local_mins": [
                        "0.001815996360958996"
                    ],
                    "model_value": "4.593219167244087e-12",
                    "local_min_model_values": [
                        "4.593219167244087e-12"
                    ],
                    "rho_minus_1": "0.2038174064150805"
                },
                {
                    "iterate": "0.001815996360958996",
                    "function_value": "2.722891826039934e-12",
                    "gradient_norm": "5.999746259994011e-9",
                    "sigma": "0",
                    "tentative_iterate": "0.001211029782518259",
                    "local_mins": [
                        "0.001211029782518259"
                    ],
                    "model_value": "9.080688428293410e-13",
                    "local_min_model_values": [
                        "9.080688428293410e-13"
                    ],
                    "rho_minus_1": "0.2037796695802614"
                },
                {
                    "iterate": "0.001211029782518259",
                    "function_value": "5.382448149640220e-13",
                    "gradient_norm": "1.778238859708995e-9",
                    "sigma": "0",
                    "tentative_iterate": "0.0008075158804382293",
                    "local_mins": [
                        "0.0008075158804382293"
                    ],
                    "model_value": "1.794727644082625e-13",
                    "local_min_model_values": [
                        "1.794727644082625e-13"
                    ],
                    "rho_minus_1": "0.2037544208064617"
                },
                {
                    "iterate": "0.0008075158804382293",
                    "function_value": "1.063713730457272e-13",
                    "gradient_norm": "5.269916981035343e-10",
                    "sigma": "0",
                    "tentative_iterate": "0.0005384162959103337",
                    "local_mins": [
                        "0.0005384162959103337"
                    ],
                    "model_value": "3.546474954107156e-14",
                    "local_min_model_values": [
                        "3.546474954107156e-14"
                    ],
                    "rho_minus_1": "0.2037375477112716"
                },
                {
                    "iterate": "0.0005384162959103337",
                    "function_value": "2.101840795174661e-14",
                    "gradient_norm": "1.561666722765526e-10",
                    "sigma": "0",
                    "tentative_iterate": "0.0003589763844009796",
                    "local_mins": [
                        "0.0003589763844009796"
                    ],
                    "model_value": "7.007141024739161e-15",
                    "local_min_model_values": [
                        "7.007141024739161e-15"
                    ],
                    "rho_minus_1": "0.2037262808903433"
                },
                {
                    "iterate": "0.0003589763844009796",
                    "function_value": "4.152677723138065e-15",
                    "gradient_norm": "4.627575473655369e-11",
                    "sigma": "0",
                    "tentative_iterate": "0.0002393319009778976",
                    "local_mins": [
                        "0.0002393319009778976"
                    ],
                    "model_value": "1.384358337903960e-15",
                    "local_min_model_values": [
                        "1.384358337903960e-15"
                    ],
                    "rho_minus_1": "0.2037187616195176"
                },
                {
                    "iterate": "0.0002393319009778976",
                    "function_value": "8.203997409767634e-16",
                    "gradient_norm": "1.371215453808002e-11",
                    "sigma": "0",
                    "tentative_iterate": "0.0001595609630392827",
                    "local_mins": [
                        "0.0001595609630392827"
                    ],
                    "model_value": "2.734840266458246e-16",
                    "local_min_model_values": [
                        "2.734840266458246e-16"
                    ],
                    "rho_minus_1": "0.2037137451865623"
                },
                {
                    "iterate": "0.0001595609630392827",
                    "function_value": "1.620697781780850e-16",
                    "gradient_norm": "4.063022594819641e-12",
                    "sigma": "0",
                    "tentative_iterate": "0.0001063768036134750",
                    "local_mins": [
                        "0.0001063768036134750"
                    ],
                    "model_value": "5.402555746131178e-17",
                    "local_min_model_values": [
                        "5.402555746131178e-17"
                    ],
                    "rho_minus_1": "0.2037103993028081"
                },
                {
                    "iterate": "0.0001063768036134750",
                    "function_value": "3.201582611673717e-17",
                    "gradient_norm": "1.203890552055252e-12",
                    "sigma": "0",
                    "tentative_iterate": "7.091912623337865e-5",
                    "local_mins": [
                        "7.091912623337865e-5"
                    ],
                    "model_value": "1.067224471887658e-17",
                    "local_min_model_values": [
                        "1.067224471887658e-17"
                    ],
                    "rho_minus_1": "0.2037081680042658"
                },
                {
                    "iterate": "7.091912623337865e-5",
                    "function_value": "6.324382853668472e-18",
                    "gradient_norm": "3.567146347352433e-13",
                    "sigma": "0",
                    "tentative_iterate": "nan",
                    "local_mins": [],
                    "model_value": "nan",
                    "local_min_model_values": [],
                    "rho_minus_1": "nan"
                }
            ]
        ],
        [
            4,
            4,
            "CLOSEST_MODEL_MIN",
            [
                {
                    "iterate": "0.1000000000000000",
                    "function_value": "2.700000000000000e-5",
                    "gradient_norm": "0.001100000000000000",
                    "sigma": "0.5000000000000000",
                    "tentative_iterate": "0.03733342510426050",
                    "local_mins": [
                        "0.03733342510426050"
                    ],
                    "model_value": "1.176679573563716e-6",
                    "local_min_model_values": [
                        "1.176679573563716e-6"
                    ],
                    "rho_minus_1": "0.007347607701760199"
                },
                {
                    "iterate": "0.03733342510426050",
                    "function_value": "5.001639468139804e-7",
                    "gradient_norm": "5.397738969101767e-5",
                    "sigma": "0.2500000000000000",
                    "tentative_iterate": "0.01049356915360551",
                    "local_mins": [
                        "0.01049356915360551"
                    ],
                    "model_value": "9.324550789535978e-9",
                    "local_min_model_values": [
                        "9.324550789535978e-9"
                    ],
                    "rho_minus_1": "0.005635356621370648"
                },
                {
                    "iterate": "0.01049356915360551",
                    "function_value": "3.056775512464014e-9",
                    "gradient_norm": "1.167624611807764e-6",
                    "sigma": "0.1250000000000000",
                    "tentative_iterate": "0.002027285894958335",
                    "local_mins": [
                        "0.002027285894958335"
                    ],
                    "model_value": "1.836632067301725e-11",
                    "local_min_model_values": [
                        "1.836632067301725e-11"
                    ],
                    "rho_minus_1": "0.002858059326982104"
                },
                {
                    "iterate": "0.002027285894958335",
                    "function_value": "4.229643698689948e-12",
                    "gradient_norm": "8.348809354972014e-9",
                    "sigma": "0.06250000000000000",
                    "tentative_iterate": "0.0002378424235917419",
                    "local_mins": [
                        "0.0002378424235917419"
                    ],
                    "model_value": "5.616528840264403e-15",
                    "local_min_model_values": [
                        "5.616528840264403e-15"
                    ],
                    "rho_minus_1": "0.0008685109987516378"
                },
                {
                    "iterate": "0.0002378424235917419",
                    "function_value": "8.001656840944132e-16",
                    "gradient_norm": "1.345771250458039e-11",
                    "sigma": "0.03125000000000000",
                    "tentative_iterate": "1.424424803244705e-5",
                    "local_mins": [
                        "1.424424803244705e-5"
                    ],
                    "model_value": "1.395398363066512e-19",
                    "local_min_model_values": [
                        "1.395398363066512e-19"
                    ],
                    "rho_minus_1": "0.0001397196898261697"
                },
                {
                    "iterate": "1.424424803244705e-5",
                    "function_value": "1.029207795538256e-20",
                    "gradient_norm": "2.890179180308072e-15",
                    "sigma": "0.01562500000000000",
                    "tentative_iterate": "3.427456670611468e-7",
                    "local_mins": [
                        "3.427456670611468e-7"
                    ],
                    "model_value": "1.153958703348523e-25",
                    "local_min_model_values": [
                        "1.153958703348523e-25"
                    ],
                    "rho_minus_1": "1.008881469768034e-5"
                },
                {
                    "iterate": "3.427456670611468e-7",
                    "function_value": "3.450070904375106e-27",
                    "gradient_norm": "4.026392129717467e-20",
                    "sigma": "0.007812500000000000",
                    "tentative_iterate": "2.406741178176346e-9",
                    "local_mins": [
                        "2.406741178176346e-9"
                    ],
                    "model_value": "9.573083902901009e-34",
                    "local_min_model_values": [
                        "9.573083902901009e-34"
                    ],
                    "rho_minus_1": "2.647038210593098e-7"
                },
                {
                    "iterate": "2.406741178176346e-9",
                    "function_value": "8.387983430693422e-36",
                    "gradient_norm": "1.394081509186089e-26",
                    "sigma": "0.003906250000000000",
                    "tentative_iterate": "3.240354666949971e-12",
                    "local_mins": [
                        "3.240354666949971e-12"
                    ],
                    "model_value": "1.638261339193285e-44",
                    "local_min_model_values": [
                        "1.638261339193285e-44"
                    ],
                    "rho_minus_1": "1.912466378524780e-9"
                },
                {
                    "iterate": "3.240354666949971e-12",
                    "function_value": "2.756196643268215e-47",
                    "gradient_norm": "3.402339467814256e-35",
                    "sigma": "0.001953125000000000",
                    "tentative_iterate": "4.809622258597606e-16",
                    "local_mins": [
                        "4.809622258597606e-16"
                    ],
                    "model_value": "7.210602667860088e-59",
                    "local_min_model_values": [
                        "7.210602667860088e-59"
                    ],
                    "rho_minus_1": "2.590360455681262e-12"
                },
                {
                    "iterate": "4.809622258597606e-16",
                    "function_value": "1.337777489377700e-62",
                    "gradient_norm": "1.112584246703624e-46",
                    "sigma": "0.0009765625000000000",
                    "tentative_iterate": "3.774405475050515e-21",
                    "local_mins": [
                        "3.774405475050515e-21"
                    ],
                    "model_value": "5.172344905374354e-78",
                    "local_min_model_values": [
                        "5.172344905374354e-78"
                    ],
                    "rho_minus_1": "3.847546833028670e-16"
                },
                {
                    "iterate": "3.774405475050515e-21",
                    "function_value": "5.073810264819138e-83",
                    "gradient_norm": "5.377069632139862e-62",
                    "sigma": "0.0004882812500000000",
                    "tentative_iterate": "5.881448702344387e-28",
                    "local_mins": [
                        "5.881448702344387e-28"
                    ],
                    "model_value": "1.535788836936219e-103",
                    "local_min_model_values": [
                        "1.535788836936219e-103"
                    ],
                    "rho_minus_1": "3.019522027461664e-21"
                },
                {
                    "iterate": "5.881448702344387e-28",
                    "function_value": "2.991419102261089e-110",
                    "gradient_norm": "2.034477730677946e-82",
                    "sigma": "0.0002441406250000000",
                    "tentative_iterate": "4.929721193737089e-37",
                    "local_mins": [
                        "4.929721193737089e-37"
                    ],
                    "model_value": "1.409228387491637e-137",
                    "local_min_model_values": [
                        "1.409228387491637e-137"
                    ],
                    "rho_minus_1": "4.705158942156625e-28"
                },
                {
                    "iterate": "4.929721193737089e-37",
                    "function_value": "1.476486363897165e-146",
                    "gradient_norm": "1.198028290746301e-109",
                    "sigma": "0.0001220703125000000",
                    "tentative_iterate": "3.895095776958124e-49",
                    "local_mins": [
                        "3.895095776958124e-49"
                    ],
                    "model_value": "5.826486932468455e-183",
                    "local_min_model_values": [
                        "5.826486932468455e-183"
                    ],
                    "rho_minus_1": "3.943776954974091e-37"
                },
                {
                    "iterate": "3.895095776958124e-49",
                    "function_value": "5.754565966627930e-195",
                    "gradient_norm": "5.909550158606841e-146",
                    "sigma": "6.103515625000000e-5",
                    "tentative_iterate": "2.844908874645094e-65",
                    "local_mins": [
                        "2.844908874645094e-65"
                    ],
                    "model_value": "1.793714078680775e-243",
                    "local_min_model_values": [
                        "1.793714078680775e-243"
                    ],
                    "rho_minus_1": "3.116076621566498e-49"
                },
                {
                    "iterate": "2.844908874645094e-65",
                    "function_value": "1.637621188675859e-259",
                    "gradient_norm": "2.302528848317020e-194",
                    "sigma": "3.051757812500000e-5",
                    "tentative_iterate": "8.685201547663046e-87",
                    "local_mins": [
                        "8.685201547663046e-87"
                    ],
                    "model_value": "3.727675153686815e-324",
                    "local_min_model_values": [
                        "3.727675153686815e-324"
                    ],
                    "rho_minus_1": "2.275927099716075e-65"
                },
                {
                    "iterate": "8.685201547663046e-87",
                    "function_value": "1.422524035063545e-345",
                    "gradient_norm": "6.551484279354727e-259",
                    "sigma": "1.525878906250000e-5",
                    "tentative_iterate": "1.785326202667986e-115",
                    "local_mins": [
                        "1.785326202667986e-115"
                    ],
                    "model_value": "9.884680444474662e-432",
                    "local_min_model_values": [
                        "9.884680444474662e-432"
                    ],
                    "rho_minus_1": "6.948161238130437e-87"
                },
                {
                    "iterate": "1.785326202667986e-115",
                    "function_value": "2.539863195124827e-460",
                    "gradient_norm": "5.690530260137926e-345",
                    "sigma": "7.629394531250000e-6",
                    "tentative_iterate": "nan",
                    "local_mins": [],
                    "model_value": "nan",
                    "local_min_model_values": [],
                    "rho_minus_1": "nan"
                }
            ]
        ]
    ]
}
